Radiopurity of a kg-scale PbWO$_4$ cryogenic detector produced from archaeological Pb for the RES-NOVA experiment

RES-NOVA is a newly proposed experiment for the detection of neutrinos from astrophysical sources, mainly Supernovae, using an array of cryogenic detectors made of PbWO$_4$ crystals produced from archaeological Pb. This unconventional material, characterized by intrinsic high radiopurity, enables to achieve low-background levels in the region of interest for the neutrino detection via Coherent Elastic neutrino-Nucleus Scattering (CE$\nu$NS). This signal lies at the detector energy threshold, O(1 keV), and it is expected to be hidden by naturally occurring radioactive contaminants of the crystal absorber. Here, we present the results of a radiopurity assay on a 0.84 kg PbWO$_4$ crystal produced from archaeological Pb operated as a cryogenic detector. The crystal internal radioactive contaminations are: $^{232}$Th $<$40 $\mu$Bq/kg, $^{238}$U $<$30 $\mu$Bq/kg, $^{226}$Ra 1.3 mBq/kg and $^{210}$Pb 22.5 mBq/kg. We present also a background projection for the final experiment and possible mitigation strategies for further background suppression. The achieved results demonstrate the feasibility of realizing this new class of detectors.

==> readme-epjc.txt <==
In this distribution is included following files:

- SVJourn3 standart distribution;
- Additional files for the EPJC journal:

  svepjc3.clo        EPJC journal class option
  template-epjc.tex  EPJC template
  svjourn3-epjc.tex  EPJC sample (.tex}
  svjourn3-epjc.pdf  EPJC sample (.pdf)


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


